Performant coherent control: bridging the gap between high- and low-level operations on hardware

Scalable coherent control hardware for quantum information platforms is rapidly growing in priority as their number of available qubits continues to increase. As these systems scale, more calibration steps are needed, leading to challenges with system instability as calibrated parameters drift. Moreover, the sheer amount of data required to run circuits with large depth tends to balloon, especially when implementing state-of-the-art dynamical-decoupling gates which require advanced modulation techniques. We present a control system that addresses these challenges for trapped-ion systems, through a combination of novel features that eliminate the need for manual bookkeeping, reduction in data transfer bandwidth requirements via gate compression schemes, and other automated error handling techniques. Moreover, we describe an embedded pulse compiler that applies staged optimization, including compressed intermediate representations of parsed output products, performs in-situ mutation of compressed gate data to support high-level algorithmic feedback to account for drift, and can be run entirely on chip.

==> figures/gnucmptallfullcsv.csv <==
2.000000000000000000e+01,5.485180578057806144e+01,1.140216599661766139e+01
4.000000000000000000e+01,6.572522572257226159e+01,1.189248796031104050e+01
6.000000000000000000e+01,7.676728392839282833e+01,8.849059805642468746e+00
8.000000000000000000e+01,8.859062076207621317e+01,9.400940612940482666e+00
1.000000000000000000e+02,9.976790999099908674e+01,1.124090526210457597e+01
1.200000000000000000e+02,1.134207915791579211e+02,1.704370765078460437e+01
1.400000000000000000e+02,1.270249256851370205e+02,1.963205857633293050e+01
1.600000000000000000e+02,1.334516442644264487e+02,1.307530651376126407e+01
1.800000000000000000e+02,1.521278754875487493e+02,1.684663355184059341e+01
2.000000000000000000e+02,1.657259026805361088e+02,1.551390086409072744e+01


==> figures/gnuetallfullcsv.csv <==
2.000000000000000000e+01,7.678785457091418465e+00,2.105769277739218737e+00
4.000000000000000000e+01,1.272922942294229287e+01,2.669429035782802107e+00
6.000000000000000000e+01,1.913235047009401768e+01,3.504602895070887847e+00
8.000000000000000000e+01,2.421455151030206210e+01,3.524501741470619898e+00
1.000000000000000000e+02,2.817940418083616905e+01,3.145499342284956423e+00
1.200000000000000000e+02,3.177297679535907093e+01,2.169680894959580275e+00
1.400000000000000000e+02,3.815502830566113346e+01,2.782625166445909404e+00
1.600000000000000000e+02,4.308147953567497268e+01,2.806957842911778744e+00
1.800000000000000000e+02,4.742630147132419438e+01,2.332293115703730102e+00
2.000000000000000000e+02,5.267565902263169164e+01,2.775468948644200573e+00


==> figures/gnufcpgtallcsv.csv <==
2.000000000000000000e+01,6.630947494749474913e+01,4.516213615516758928e+00
4.000000000000000000e+01,8.331612711271128546e+01,4.671444853719042278e+00
6.000000000000000000e+01,9.851913252650530239e+01,4.477596543587472944e+00
8.000000000000000000e+01,1.167736518303660631e+02,6.501386755056439704e+00
1.000000000000000000e+02,1.382123937393739368e+02,1.015546359370666529e+01
1.200000000000000000e+02,1.587899724944988975e+02,1.003384857163828237e+01
1.400000000000000000e+02,1.766688028802880126e+02,1.083036140100687206e+01
1.600000000000000000e+02,1.931455542108421923e+02,9.778616103310945107e+00
1.800000000000000000e+02,2.070092349704911499e+02,9.465101676131018493e+00
2.000000000000000000e+02,2.300017335733573134e+02,1.171862473233389679e+01


==> figures/gnufctallcsv.csv <==
2.000000000000000000e+01,1.357617419000000041e+02,9.381343461193131006e+00
4.000000000000000000e+01,1.548768563281640809e+02,1.003468326040042236e+01
6.000000000000000000e+01,1.744398687737547391e+02,1.079682130999794687e+01
8.000000000000000000e+01,1.927372697809342696e+02,1.086078766495763936e+01
1.000000000000000000e+02,2.137392767830349385e+02,1.129940981653418497e+01
1.200000000000000000e+02,2.303147637054821928e+02,1.174214729252544132e+01
1.400000000000000000e+02,2.478703885165549821e+02,1.083731330460062203e+01
1.600000000000000000e+02,2.654276570628251193e+02,1.131899285150314327e+01
1.800000000000000000e+02,2.880716745698279624e+02,1.197488548658299834e+01
2.000000000000000000e+02,2.993916857114268737e+02,1.141446195799959007e+01


==> figures/gnuftallfullcsv.csv <==
2.000000000000000000e+01,6.983122367101304917e+01,4.792036186499273320e+00
4.000000000000000000e+01,7.442679079079078974e+01,4.560594440746928768e+00
6.000000000000000000e+01,7.932202607823469975e+01,6.003257320463415425e+00
8.000000000000000000e+01,7.952931062124248740e+01,6.157906927510566675e+00
1.000000000000000000e+02,7.999924824824826430e+01,5.495785599344516825e+00
1.200000000000000000e+02,8.009053059177531964e+01,4.007782831598413864e+00
1.400000000000000000e+02,8.237359159159159105e+01,4.403428277198888630e+00
1.600000000000000000e+02,8.127024624624624494e+01,4.653424748155125634e+00
1.800000000000000000e+02,8.987020420420421374e+01,5.247511513390776372e+00
2.000000000000000000e+02,9.143798898898899097e+01,5.064619716631626467e+00


==> figures/gnupythonserdata.csv <==
2.000000000000000000e+01,1.669230961799621582e+02,7.957727602555243251e+00
4.000000000000000000e+01,1.709993410110473633e+02,7.428002564802528518e+00
6.000000000000000000e+01,1.801860284805297852e+02,1.066585353414889958e+01
8.000000000000000000e+01,1.762937331199645996e+02,7.590838743616357576e+00
1.000000000000000000e+02,1.829397559165954590e+02,7.640953370153726887e+00
1.200000000000000000e+02,1.847261166572570801e+02,6.806083951802979648e+00
1.400000000000000000e+02,1.937789726257324219e+02,6.883016391263052647e+00
1.600000000000000000e+02,1.955939531326293945e+02,7.692350764540417885e+00
1.800000000000000000e+02,1.929533720016479492e+02,6.022274903770552079e+00
2.000000000000000000e+02,1.975039744377136230e+02,7.373814658972731806e+00


==> figures/posallfullydat.csv <==
8.000000000000000000e+00,1.599229949949949798e+02,1.872657466394717218e+01
1.600000000000000000e+01,2.140354894894895210e+02,2.768101529717239728e+01
2.400000000000000000e+01,2.528674058116232857e+02,2.489003170318456171e+01
3.200000000000000000e+01,2.945068186372745913e+02,2.811132103343835098e+01
4.000000000000000000e+01,3.504440470470470359e+02,2.916676556597899506e+01
4.800000000000000000e+01,3.888809909819639756e+02,3.134462744113537624e+01
5.600000000000000000e+01,4.222262602602602328e+02,3.407430595693814013e+01
6.400000000000000000e+01,4.492023066132264830e+02,3.246928848687219471e+01
7.200000000000000000e+01,4.842250831663326380e+02,3.240473711079081198e+01
8.000000000000000000e+01,5.393427885771543515e+02,3.572025618636625666e+01


==> figures/poseallfullydat.csv <==
8.000000000000000000e+00,3.252156046046045503e+02,9.104390830450892480e+00
1.600000000000000000e+01,5.050304734734734211e+02,1.352697338090118961e+01
2.400000000000000000e+01,6.761435536609830024e+02,2.757079725593873931e+01
3.200000000000000000e+01,8.330217339357429864e+02,1.708858827889494236e+01
4.000000000000000000e+01,1.018817444444444391e+03,3.276576576715359579e+01
4.800000000000000000e+01,1.207592981981981893e+03,4.885095741991922580e+01
5.600000000000000000e+01,1.390849672344689452e+03,5.609476920891258089e+01
6.400000000000000000e+01,1.580437348697394782e+03,6.730016861559143138e+01
7.200000000000000000e+01,1.697487229229229342e+03,4.690394366427398865e+01
8.000000000000000000e+01,1.847452905811623168e+03,3.579084107229965639e+01


==> figures/posuallfullydat.csv <==
8.000000000000000000e+00,9.173273780000000670e+02,4.170584234678972280e+01
1.600000000000000000e+01,9.780051311311310656e+02,4.502887004180981734e+01
2.400000000000000000e+01,1.010015586586586551e+03,3.317831512835336127e+01
3.200000000000000000e+01,1.121460144144144124e+03,5.746990162998952201e+01
4.000000000000000000e+01,1.170789407407407452e+03,7.222644620954194750e+01
4.800000000000000000e+01,1.219033976976976874e+03,4.267757442959136682e+01
5.600000000000000000e+01,1.289554967967967968e+03,2.883324944251268107e+01
6.400000000000000000e+01,1.413644987987987861e+03,7.339701681445730230e+01
7.200000000000000000e+01,1.528503868868869176e+03,6.032318742215321095e+01
8.000000000000000000e+01,1.556343544544544329e+03,5.003028839270366035e+01

